Rate-Independent Computation in Continuous Chemical Reaction Networks

Coupled chemical interactions in a well-mixed solution are commonly formalized as chemical reaction networks (CRNs). However, despite the widespread use of CRNs in the natural sciences, the range of computational behaviors exhibited by CRNs is not well understood. Here we study the following problem: what functions $f:\mathbb{R}^k \to \mathbb{R}$ can be computed by a CRN, in which the CRN eventually produces the correct amount of the "output" molecule, no matter the rate at which reactions proceed? This captures a previously unexplored, but very natural class of computations: for example, the reaction $X_1 + X_2 \to Y$ can be thought to compute the function $y = \min(x_1, x_2)$. Such a CRN is robust in the sense that it is correct no matter the kinetic model of chemistry, so long as it respects the stoichiometric constraints. We develop a reachability relation based on "what could happen" if reaction rates can vary arbitrarily over time. We define *stable computation* analogously to probability 1 computation in distributed computing, and connect it with a seemingly stronger notion of rate-independent computation based on convergence under a wide class of generalized rate laws. We also consider the "dual-rail representation" that can represent negative values as the difference of two concentrations and allows the composition of CRN modules. We prove that a function is rate-independently computable if and only if it is piecewise linear (with rational coefficients) and continuous (dual-rail representation), or non-negative with discontinuities occurring only when some inputs switch from zero to positive (direct representation). The many contexts where continuous piecewise linear functions are powerful targets for implementation, combined with the systematic construction we develop for computing these functions, demonstrate the potential of rate-independent chemical computation.

==> cover_letter.txt <==
Dear Editor,

We are respectfully submitting our paper entitled "Rate-Independent Computation in Continuous Chemical Reaction Networks" for publication in the Journal of the ACM. 

In our work, we analyze the computational power of chemical kinetics when the output does not depend on the reaction rates. Absent dependence on rates, the computation is completely determined by the stoichiometry of the reactions (how many molecules of which reactants result in how many molecules of which products). For example, the reaction X + Y -> Z converges when X or Y depletes, leaving an amount of Z equal to the minimum between the initial amounts of X and Y, thus computing the minimum function. Such computation does not require difficult-to-achieve tuning of rate parameters that is characteristic of rate-dependent computation and is thus expected to be easier to engineer with existing bioengineering methods such as DNA strand displacement cascades.

Besides the applications to bioengineering, our paper continues an important line of work treating real-valued dynamical systems as computational objects. Together with work showing that polynomial ODEs are Turing universal [Olivier Bournez, Daniel S. Graça, Amaury Pouly, JACM 64:6 (2007)], and that so are chemical systems operating via mass-action kinetics [François Fages, Guillaume Le Guludec, Olivier Bournez, Amaury Pouly, CMSB 2017], our results help uncover the multifaceted sources of computational power in chemical kinetics and analog dynamical systems more generally. 

The continuous mathematics of chemical reaction networks can be thought of as an extension of distributed computing to the limit of population size going to infinity. The corresponding discrete model (population protocols) has received significant attention in the distributed computing community, winning the Edsger W. Dijkstra Prize in 2020 [to Dana Angluin, James Aspnes, Zoe Diamadi, Michael J. Fischer, and Rene Peralta], and has been the subject of hundreds of papers. Our result shows that the notion of stable computation from that work can be meaningfully re-interpreted in the continuous limit.

Our work has already generated interdisciplinary interest in different communities. The brief conference version of this paper appearing in ITCS'14 (Conference on Innovations in Theoretical Computer Science) has been cited 43 times by work ranging from experimental papers in DNA nanotechnology to theoretical computer science work on analog computation. Some of this work is reviewed in the introduction. The manuscript we are submitting significantly expands upon the conference version (adding a new author) by replacing a number of informal arguments with rigorous proofs, and considerably expanding and generalizing the results of the conference version.



Yours Sincerely,
Ho-Lin Chen
David Doty
Wyatt Reeves
David Soloveichik
